Variation of the sunspot area during the rising and declining phases of the solar cycle supports the toroidal flux loss due to flux emergence

Sunspots are obvious observable manifestations of the toroidal magnetic field generated through the dynamo in the convection zone. They appear in different sizes, having a wide distribution in their area. We analyse the sunspot group area of the past 13 cycles and the Bipolar Magnetic Region (BMR) flux for Cycles 23 and 24 to explore their area and flux distributions and connect with the theory. We find that, in general, the group area and BMR flux are statistically larger in the rising phase than in the declining phase of the solar cycle. This implies that the rising phase of the solar cycle is prone to drive more intense space weather. We further show that the mean and median of the area distribution during the rising phase are dependent on cycle strength. However, the distribution mean and median are cycle strength-independent or weakly dependent during the decline phases of the solar cycles, particularly during the last three years when the latitudinal bands of all cycles migrate towards the equator along the same trajectory. These results support the theoretical model of nonlinear flux loss due to flux emergence, which explains why solar cycles rise differently but decay similarly.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
